Harmonic Ranking for Edge-Weighted Oblivious Matching

We study edge-weighted oblivious bipartite matching. The weight of every potential edge is known, but its existence is revealed only when the edge is probed, and a successful probe between two free vertices must be accepted immediately. We give an explicit randomized algorithm with certified competitive ratio $0.698$, improving the previous best guarantee of $0.659$ (Huang, Sun, Wu, and Zhao, FOCS 2025). The result is computer-assisted and verified by a reproducible exact-integer computation. The same algorithm has a $0.698$-competitive online implementation for the vertex-weighted random-arrival model, improving the previous $0.696$ unweighted guarantee of Mahdian and Yan (STOC 2011) and the $0.686$ vertex-weighted guarantee of Peng and Tang (EC 2025). Our algorithm, Harmonic Ranking, is a role-symmetric generalization of \textsc{Ranking}. It assigns an independent random rank $x_z$ to each vertex and probes a potential edge $uv$ in decreasing order of \[ w_{uv}\frac{h(x_u)h(x_v)}{h(x_u)+h(x_v)}. \] This harmonic priority arises from a budget-balanced gain split and a mutual-proposal interpretation. The analysis lifts two cutoff curves into indicators, reducing the exponential-size factor-revealing problem to a polynomial-size directed minimum-cut instance. A maximum-flow computation with rounded-down integer capacities gives a rigorous certificate. Independently, we observe that the finite-grid unweighted relaxation of our factor-revealing program coincides exactly with a Mahdian--Yan program.

==> supplement/finite_rank_scores_n240.txt <==
240 1000000000000
1000000000000000000000000000000
994090841783611375134350603554
988219443620098083320464744060
982385404340735854870112206288
976588326201050179599276813039
970827814835903961548083663693
965103479215052003805459373642
959414931599155337163183886932
953761787496248489893295108943
948143665618652878113643969286
942560187840329576996797140946
937010979154664812505118523571
931495667632681591417044979697
926013884381670964163271764613
920565263504236490433395993354
915149442057745551659805345817
909766060014181227352175812817
904414760220388523858450212862
899095188358708814481866680022
893806992907996419003418879521
888549825105011318559652736340
883323338906182068521205549560
878127190949733037521914481833
872961040518170165115280923988
867824549501119493697871731809
862717382358512792350844285827
857639206084114651123857549015
852589690169385484032516219932
847568506567674937673213820434
842575329658740259889501802334
837609836213584239363309420519
832671705359607382363552793616
827760618546069047174666754389
822876259509852309958821178534
818018314241527387988181527994
813186470951708497327363576675
808380420037699072160721346094
803599854050420322053485215602
798844467661618151518906148965
794113957631343513344014689678
789408022775701313212601160690
784726363934863028263474144787
780068683941338246342539519119
775434687588500375856014809200
770824081599361818316073953221
766236574595593936895990449332
761671877066787194585657187747
757129701339946874866109672050
752609761549219836208917297417
748111773605847789158231890357
743635455168342621274730539934
739180525612879330816130943657
734746706003902164702488617362
730333719064939590069821976418
725941289149623761556080062790
721569142212910178391997428988
717217005782493256388493167642
712884608930413570024070890131
708571682244852549041840183235
704277957802110442267544609875
700003169138763388758131392847
695747051223995462885252665982
691509340432101585549486772989
687289774515157218408354363209
683088092575850781783209960168
678904035040474759785117768561
674737343632071478165624890572
670587761343729561452111455453
666455032412027096065720912256
662338902290617545338737172436
658239117623954480643022813783
654155426221151210206444311174
650087577029971403624073936692
646035320110946825558638682527
641998406611618306662694620912
637976588740896093335061612561
633969619743535730537053250795
629977253874725643530010018062
625999246374782595043711968774
622035353443951204033580448084
618085332217303720820345334102
614148940739736261015171753518
610225937941057707201117493625
606316083611167492852072322873
602419138375318487405626397427
598534863669461204747942766440
594663021715665559596614661685
590803375497616397360170042344
586955688736179022987310965566
583119725865030953070490474503
579295252006356113010665103445
575482032946597697354827641878
571679835112265906455103333930
567888425545796766335615315912
564107571881458231056647521361
560337042321299757898197617803
556576605611141535307699714177
552826031016599531727767556309
549085088299142520094733765613
545353547692177217930034415817
541631179877157666483432535844
537917755959714954275623372987
534213047445803370570234924545
530516826217859052720078972846
526828864510967167914034643435
523148934889033644529046389680
519476810220957440991539541289
515812263656799310694168214162
512155068603942990011835123012
508504998703244702724139302222
504861827805166838082319808547
501225329945891621253133391870
497595279323410553818446082562
493971450273585358288349255964
490353617246176114069652189300
486741554780832222883934710201
483135037483041789103496496116
479533840000034944712529918733
475937736996636589436336480213
472346503131063953832807682534
468759913030664326613851621677
465177741267588216951783423174
461599762334393147803210421028
458025750619573197110122945268
454455480383009319856019771651
450888725731335395085459803204
447325260593214847838488001104
443764858694522596183673352017
440207293533426967806415913404
436652338355366118546550214981
433099766127913366474889124887
429549349515525729113290560282
426000860854169817762477966803
422454072125819101092641583662
418908754932816399617677480266
415364680472095312812149699827
411821619509254110787145575389
408279342352475441907840835513
404737618826285015741391370986
401196218245142216431264474127
397654909386855384092226265932
394113460465814270116896195438
390571639106031925299008455254
387029212313988016231176713226
383485946451265284238851917796
379941607206970560760841957152
376395959569931432042049300512
372848767800659302582155712688
369299795403069239139814039167
365748805095946583201849746225
362195558784149897469253247491
358639817529539358644563357123
355081341521619221942203481154
351519890047882459325782059135
347955221463845110242263257792
344387093162757276971709731636
340815261544977042664313176374
337239481986992884292017532062
333659508810079390224854857431
330075095248570267545559367637
326485993417731731536919138534
322891954281218402340591796310
319292727618092784164142458388
315688061989388262323162998487
312077704704194313603384151493
308461401785241275580874958862
304838897933960549080427002555
301209936494994501916954507141
297574259420128586895009072413
293931607231616266368462436886
290281718984865231050856727597
286624332230451091420603069734
282959182975422182485118643581
279286005643856330255401714389
275604533036627350876848616661
271914496290335656701618801477
268215624835353588679246764451
264507646352931936821598999363
260790286731309499363109607867
257063270020762408423948022908
253326318387524248760969240276
249579152066501639831257160381
245821489312702851476572026717
242053046351289077936035601738
238273537326149085364758776304
234482674246887937336237554512
230680166934109231238297798514
226865722962857559716616552391
223039047604073527403010933716
219199843763897348360633752069
215347811920638523084243732684
211482650059207990378749612506
207604053602785048541161515698
203711715341463742545771551520
199805325357591724093190525154
195884570947478097391633784769
191949136539104610556722048775
187998703605425710320932168031
184032950572786199757785559793
180051552723919010258859203449
176054182094908071527743696360
172040507365410170604033892524
168010193741322241161468939950
163962902828953261204326849239
159898292499608559113391397979
155816016743313451269680850212
151715725510185982598949699784
147597064537706531733093524695
143459675161814234789622833970
139303194109372534967919006243
135127253269070528107644746891
130931479437239502662549173478
126715494034334115139636145896
122478912786913867520344811151
118221345368807973792731106520
113942394993681080776246446133
109641657949337357579843280450
105318723061666429619080212679
100973171072951306605200485352
96604573915049606822432979554
92212493852328524604930772225
87796482461603191717843874011
83356079405840661754974725445
78890810943754241112683829804
74400188096632479966135147726
69883704363684091312613260288
65340832832763227822732915916
60771022466147384107549171181
56173693236642532657610183209
51548229622065955156775870997
46893971688722705564276581870
42210202514970138559961799472
37496129836025354964077601984
32750858118250856818005829268
27973343815196169745674348459
23162318741611346697965868643
18316146592138143782315495225
13432517805233939103121948543
8507656697180390171603269111
3533285877580121428303069576

